Using Gamma-Ray Imaging to Measure Nuclear Lifetimes in the GRETINA Detector

GRETA, the Gamma-Ray Energy Tracking Array, is an array of highly-segmented HPGe detectors designed to track gamma-rays emitted in beam-physics experiments. Its high detection efficiency and state-of-the-art position resolution make it well-suited for imaging applications. In this paper, we use simulated imaging data to illustrate how imaging can be applied to nuclear lifetime measurments. This approach can offer multiple benefits over traditional lifetime techniques such as RDM.

==> figures/data_tables.csv <==
# of Samples,sigma_img = 1.0 mm,sigma_img = 2.5 mm,sigma_img = 5.0 mm,
100,0.6307 ± 0.1592,0.6317 ± 0.1669,0.6391 ± 0.1952 ,
250,0.8034 ± 0.0975,0.8012 ± 0.0960,0.7985 ± 0.1009 ,
500,0.9788 ± 0.1053,0.9733 ± 0.1026,0.9647 ± 0.0976 ,
750,0.9637 ± 0.0644,0.9596 ± 0.0650,0.9549 ± 0.0667 ,
1000,0.9352 ± 0.0535,0.9332 ± 0.0542,0.9312 ± 0.0551 ,
1250,0.9225 ± 0.0468,0.9204 ± 0.0463,0.9178 ± 0.0471 ,
1500,0.9112 ± 0.0432,0.9099 ± 0.0435,0.9081 ± 0.0437 ,
2000,0.8992 ± 0.0373,0.8982 ± 0.0377,0.8959 ± 0.0377 ,
2500,0.8887 ± 0.0319,0.8873 ± 0.0318,0.8859 ± 0.0320 ,
3000,0.8849 ± 0.0290,0.8837 ± 0.0289,0.8824 ± 0.0290 ,
4000,0.8777 ± 0.0242,0.8766 ± 0.0242,0.8753 ± 0.0242 ,
5000,0.8741 ± 0.0229,0.8730 ± 0.0230,0.8723 ± 0.0232 ,
7500,0.8674 ± 0.0181,0.8662 ± 0.0182,0.8655 ± 0.0184 ,
10000,0.8651 ± 0.0157,0.8643 ± 0.0158,0.8637 ± 0.0161 ,
12500,0.8637 ± 0.0135,0.8628 ± 0.0136,0.8623 ± 0.0135 ,
15000,0.8617 ± 0.0128,0.8611 ± 0.0128,0.8606 ± 0.0130 ,
20000,0.8606 ± 0.0106,0.8599 ± 0.0105,0.8596 ± 0.0106 ,
25000,0.8593 ± 0.0098,0.8587 ± 0.0099,0.8583 ± 0.0099 ,
30000,0.8593 ± 0.0088,0.8587 ± 0.0088,0.8583 ± 0.0089 ,
40000,0.8587 ± 0.0077,0.8582 ± 0.0077,0.8578 ± 0.0078 ,
50000,0.8584 ± 0.0070,0.8578 ± 0.0070,0.8575 ± 0.0070 ,
Simulated Lifetime Measurement Results, sigma_img = 1.0 mm to 5.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K ,
Values are given in ns,,,,
sim_lifetimes_1.0mm_to_5.0mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 7.5 mm,sigma_img = 10.0 mm,sigma_img = 12.5 mm,
100,0.6577 ± 0.2344,0.6902 ± 0.2711,0.7232 ± 0.2942 ,
250,0.7937 ± 0.1014,0.7889 ± 0.1034,0.7842 ± 0.1053 ,
500,0.9604 ± 0.0984,0.9522 ± 0.0959,0.9471 ± 0.0960 ,
750,0.9503 ± 0.0677,0.9486 ± 0.0696,0.9438 ± 0.0708 ,
1000,0.9291 ± 0.0556,0.9262 ± 0.0563,0.9254 ± 0.0570 ,
1250,0.9163 ± 0.0478,0.9150 ± 0.0489,0.9128 ± 0.0493 ,
1500,0.9064 ± 0.0436,0.9046 ± 0.0441,0.9032 ± 0.0453 ,
2000,0.8956 ± 0.0381,0.8932 ± 0.0383,0.8929 ± 0.0386 ,
2500,0.8848 ± 0.0320,0.8833 ± 0.0324,0.8826 ± 0.0329 ,
3000,0.8806 ± 0.0293,0.8800 ± 0.0302,0.8796 ± 0.0304 ,
4000,0.8746 ± 0.0247,0.8738 ± 0.0254,0.8729 ± 0.0255 ,
5000,0.8717 ± 0.0236,0.8707 ± 0.0237,0.8704 ± 0.0243 ,
7500,0.8650 ± 0.0186,0.8645 ± 0.0188,0.8638 ± 0.0190 ,
10000,0.8632 ± 0.0164,0.8628 ± 0.0165,0.8625 ± 0.0171 ,
12500,0.8619 ± 0.0137,0.8616 ± 0.0138,0.8612 ± 0.0138 ,
15000,0.8602 ± 0.0132,0.8599 ± 0.0135,0.8596 ± 0.0137 ,
20000,0.8592 ± 0.0108,0.8590 ± 0.0109,0.8588 ± 0.0111 ,
25000,0.8581 ± 0.0100,0.8578 ± 0.0102,0.8577 ± 0.0104 ,
30000,0.8581 ± 0.0090,0.8579 ± 0.0092,0.8578 ± 0.0093 ,
40000,0.8576 ± 0.0079,0.8574 ± 0.0080,0.8573 ± 0.0081 ,
50000,0.8573 ± 0.0071,0.8571 ± 0.0072,0.8569 ± 0.0073 ,
Simulated Lifetime Measurement Results, sigma_img = 7.5 mm to 12.5 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_7.5mm_to_12.5mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 15.0 mm,sigma_img = 20.0 mm,sigma_img = 25.0 mm,
100,0.7789 ± 0.3088,0.8762 ± 0.2816,0.9166 ± 0.2600 ,
250,0.7789 ± 0.1056,0.7703 ± 0.1144,0.7648 ± 0.1262 ,
500,0.9405 ± 0.0972,0.9326 ± 0.1027,0.9243 ± 0.1043 ,
750,0.9447 ± 0.0756,0.9387 ± 0.0771,0.9370 ± 0.0833 ,
1000,0.9237 ± 0.0586,0.9222 ± 0.0616,0.9196 ± 0.0636 ,
1250,0.9120 ± 0.0508,0.9096 ± 0.0532,0.9065 ± 0.0564 ,
1500,0.9017 ± 0.0453,0.8996 ± 0.0480,0.8962 ± 0.0491 ,
2000,0.8912 ± 0.0395,0.8885 ± 0.0403,0.8868 ± 0.0427 ,
2500,0.8819 ± 0.0336,0.8803 ± 0.0351,0.8776 ± 0.0360 ,
3000,0.8781 ± 0.0311,0.8761 ± 0.0327,0.8744 ± 0.0343 ,
4000,0.8721 ± 0.0258,0.8708 ± 0.0271,0.8689 ± 0.0283 ,
5000,0.8697 ± 0.0250,0.8679 ± 0.0259,0.8666 ± 0.0274 ,
7500,0.8632 ± 0.0192,0.8620 ± 0.0203,0.8608 ± 0.0214 ,
10000,0.8619 ± 0.0173,0.8611 ± 0.0178,0.8599 ± 0.0189 ,
12500,0.8607 ± 0.0142,0.8600 ± 0.0146,0.8592 ± 0.0154 ,
15000,0.8592 ± 0.0138,0.8588 ± 0.0143,0.8578 ± 0.0152 ,
20000,0.8585 ± 0.0113,0.8580 ± 0.0118,0.8574 ± 0.0124 ,
25000,0.8575 ± 0.0105,0.8570 ± 0.0108,0.8566 ± 0.0115 ,
30000,0.8576 ± 0.0095,0.8571 ± 0.0100,0.8567 ± 0.0106 ,
40000,0.8571 ± 0.0082,0.8567 ± 0.0085,0.8564 ± 0.0089 ,
50000,0.8568 ± 0.0074,0.8565 ± 0.0077,0.8562 ± 0.0081 ,
Simulated Lifetime Measurement Results, sigma_img = 15.0 mm to 25.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_15.0mm_to_25.0mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 30.0 mm,sigma_img = 35.0 mm,sigma_img = 40.0 mm,
100,0.9292 ± 0.2802,0.9403 ± 0.3105,0.9518 ± 0.3406 ,
250,0.7596 ± 0.1359,0.7543 ± 0.1462,0.7508 ± 0.1600 ,
500,0.9201 ± 0.1121,0.9192 ± 0.1203,0.9173 ± 0.1336 ,
750,0.9367 ± 0.0886,0.9361 ± 0.0939,0.9373 ± 0.0994 ,
1000,0.9171 ± 0.0677,0.9138 ± 0.0714,0.9094 ± 0.0765 ,
1250,0.9031 ± 0.0591,0.9012 ± 0.0631,0.8965 ± 0.0679 ,
1500,0.8937 ± 0.0527,0.8900 ± 0.0558,0.8860 ± 0.0601 ,
2000,0.8840 ± 0.0451,0.8815 ± 0.0474,0.8778 ± 0.0508 ,
2500,0.8757 ± 0.0388,0.8734 ± 0.0411,0.8695 ± 0.0451 ,
3000,0.8715 ± 0.0363,0.8684 ± 0.0384,0.8649 ± 0.0417 ,
4000,0.8666 ± 0.0304,0.8640 ± 0.0325,0.8608 ± 0.0345 ,
5000,0.8644 ± 0.0291,0.8621 ± 0.0309,0.8598 ± 0.0326 ,
7500,0.8593 ± 0.0225,0.8575 ± 0.0238,0.8552 ± 0.0253 ,
10000,0.8589 ± 0.0202,0.8576 ± 0.0216,0.8557 ± 0.0228 ,
12500,0.8582 ± 0.0163,0.8570 ± 0.0175,0.8558 ± 0.0188 ,
15000,0.8568 ± 0.0160,0.8559 ± 0.0172,0.8548 ± 0.0186 ,
20000,0.8568 ± 0.0131,0.8561 ± 0.0140,0.8551 ± 0.0152 ,
25000,0.8560 ± 0.0123,0.8553 ± 0.0132,0.8547 ± 0.0143 ,
30000,0.8561 ± 0.0113,0.8554 ± 0.0121,0.8545 ± 0.0129 ,
40000,0.8560 ± 0.0095,0.8556 ± 0.0100,0.8550 ± 0.0107 ,
50000,0.8558 ± 0.0085,0.8554 ± 0.0090,0.8549 ± 0.0096 ,
Simulated Lifetime Measurement Results, sigma_img = 30.0 mm to 40.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_30.0mm_to_40.0mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 45.0 mm,sigma_img = 50.0 mm,sigma_img = 55.0 mm,
100,0.9661 ± 0.3797,0.9812 ± 0.4264,0.9973 ± 0.4812 ,
250,0.7578 ± 0.1861,0.7674 ± 0.2250,0.7853 ± 0.2658 ,
500,0.9235 ± 0.1526,0.9364 ± 0.1752,0.9505 ± 0.2019 ,
750,0.9354 ± 0.1030,0.9352 ± 0.1109,0.9303 ± 0.1224 ,
1000,0.9076 ± 0.0820,0.9005 ± 0.0884,0.8942 ± 0.0970 ,
1250,0.8926 ± 0.0743,0.8862 ± 0.0786,0.8794 ± 0.0843 ,
1500,0.8802 ± 0.0637,0.8744 ± 0.0683,0.8667 ± 0.0726 ,
2000,0.8729 ± 0.0538,0.8672 ± 0.0586,0.8596 ± 0.0618 ,
2500,0.8653 ± 0.0476,0.8601 ± 0.0514,0.8548 ± 0.0559 ,
3000,0.8613 ± 0.0443,0.8561 ± 0.0486,0.8510 ± 0.0525 ,
4000,0.8572 ± 0.0372,0.8535 ± 0.0400,0.8483 ± 0.0422 ,
5000,0.8568 ± 0.0348,0.8530 ± 0.0379,0.8482 ± 0.0406 ,
7500,0.8525 ± 0.0271,0.8497 ± 0.0290,0.8462 ± 0.0313 ,
10000,0.8539 ± 0.0245,0.8512 ± 0.0268,0.8483 ± 0.0292 ,
12500,0.8542 ± 0.0201,0.8522 ± 0.0217,0.8496 ± 0.0235 ,
15000,0.8535 ± 0.0201,0.8513 ± 0.0211,0.8494 ± 0.0225 ,
20000,0.8543 ± 0.0164,0.8527 ± 0.0175,0.8509 ± 0.0190 ,
25000,0.8536 ± 0.0154,0.8526 ± 0.0167,0.8510 ± 0.0181 ,
30000,0.8537 ± 0.0139,0.8528 ± 0.0150,0.8516 ± 0.0163 ,
40000,0.8545 ± 0.0116,0.8537 ± 0.0126,0.8530 ± 0.0137 ,
50000,0.8544 ± 0.0104,0.8537 ± 0.0112,0.8528 ± 0.0121 ,
Simulated Lifetime Measurement Results, sigma_img = 45.0 mm to 55.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_45.0mm_to_55.0mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 60.0 mm,sigma_img = 65.0 mm,,
100,1.0140 ± 0.5334,1.0317 ± 0.5894 ,,
250,0.8275 ± 0.3685,0.8726 ± 0.4793 ,,
500,0.9635 ± 0.2193,0.9884 ± 0.2453 ,,
750,0.9266 ± 0.1324,0.9209 ± 0.1427 ,,
1000,0.8869 ± 0.1014,0.8762 ± 0.1071 ,,
1250,0.8706 ± 0.0903,0.8648 ± 0.0980 ,,
1500,0.8597 ± 0.0770,0.8491 ± 0.0818 ,,
2000,0.8513 ± 0.0658,0.8429 ± 0.0705 ,,
2500,0.8475 ± 0.0602,0.8409 ± 0.0654 ,,
3000,0.8444 ± 0.0554,0.8371 ± 0.0595 ,,
4000,0.8428 ± 0.0454,0.8365 ± 0.0493 ,,
5000,0.8432 ± 0.0440,0.8372 ± 0.0468 ,,
7500,0.8420 ± 0.0337,0.8380 ± 0.0364 ,,
10000,0.8449 ± 0.0309,0.8414 ± 0.0326 ,,
12500,0.8473 ± 0.0256,0.8442 ± 0.0278 ,,
15000,0.8469 ± 0.0245,0.8443 ± 0.0262 ,,
20000,0.8487 ± 0.0206,0.8465 ± 0.0223 ,,
25000,0.8494 ± 0.0196,0.8479 ± 0.0210 ,,
30000,0.8501 ± 0.0177,0.8486 ± 0.0192 ,,
40000,0.8521 ± 0.0149,0.8514 ± 0.0160 ,,
50000,0.8520 ± 0.0133,0.8518 ± 0.0144 ,,
Simulated Lifetime Measurement Results, sigma_img = 60.0 mm to 65.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_60.0mm_to_65.0mm__100_to_50Ksamples,,,,
,,,,
# of Samples,sigma_img = 70.0 mm,sigma_img = 75.0 mm,,
100,1.0468 ± 0.6484,1.0468 ± 0.6785 ,,
250,0.9376 ± 0.6018,1.0284 ± 0.7160 ,,
500,1.0060 ± 0.2580,1.0345 ± 0.2980 ,,
750,0.9183 ± 0.1556,0.9181 ± 0.1727 ,,
1000,0.8691 ± 0.1210,0.8605 ± 0.1245 ,,
1250,0.8560 ± 0.1045,0.8493 ± 0.1129 ,,
1500,0.8377 ± 0.0891,0.8258 ± 0.0960 ,,
2000,0.8354 ± 0.0763,0.8268 ± 0.0801 ,,
2500,0.8313 ± 0.0700,0.8239 ± 0.0729 ,,
3000,0.8301 ± 0.0634,0.8221 ± 0.0674 ,,
4000,0.8296 ± 0.0523,0.8214 ± 0.0565 ,,
5000,0.8311 ± 0.0500,0.8237 ± 0.0537 ,,
7500,0.8323 ± 0.0389,0.8263 ± 0.0415 ,,
10000,0.8373 ± 0.0356,0.8331 ± 0.0386 ,,
12500,0.8410 ± 0.0300,0.8380 ± 0.0321 ,,
15000,0.8415 ± 0.0284,0.8397 ± 0.0304 ,,
20000,0.8447 ± 0.0241,0.8444 ± 0.0260 ,,
25000,0.8471 ± 0.0223,0.8464 ± 0.0242 ,,
30000,0.8484 ± 0.0209,0.8482 ± 0.0225 ,,
40000,0.8514 ± 0.0176,0.8512 ± 0.0191 ,,
50000,0.8518 ± 0.0157,0.8519 ± 0.0171 ,,
Simulated Lifetime Measurement Results, sigma_img = 70.0 mm to 75.0 mm,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,
sim_lifetimes_70.0mm_to_75.0mm__100_to_50Ksamples,,,,
,,,,
,,,,
,,,,
 ,,,,
,,,,
\tau_{0,known (ns),sigma_img = 5.0 mm,sigma_img = 10.0 mm,sigma_img = 25.0 mm
,,,,
0.029,0.0291 ± 0.0008,0.0292 ± 0.0016,0.0295 ± 0.0041 ,
0.072,0.0728 ± 0.0013,0.0730 ± 0.0018,0.0738 ± 0.0039 ,
0.143,0.1452 ± 0.0023,0.1454 ± 0.0026,0.1463 ± 0.0041 ,
0.215,0.2191 ± 0.0035,0.2193 ± 0.0038,0.2201 ± 0.0049 ,
0.286,0.2926 ± 0.0048,0.2927 ± 0.0050,0.2935 ± 0.0061 ,
0.358,0.3675 ± 0.0061,0.3673 ± 0.0063,0.3677 ± 0.0073 ,
0.43,0.4408 ± 0.0073,0.4408 ± 0.0076,0.4399 ± 0.0086 ,
0.687,0.6996 ± 0.0144,0.6985 ± 0.0145,0.6960 ± 0.0167 ,
0.859,0.8723 ± 0.0232,0.8707 ± 0.0237,0.8666 ± 0.0274 ,
1.074,1.0867 ± 0.0336,1.0848 ± 0.0341,1.0776 ± 0.0389 ,
1.289,1.3011 ± 0.0463,1.2977 ± 0.0479,1.2880 ± 0.0538 ,
1.503,1.5151 ± 0.0633,1.5117 ± 0.0655,1.4989 ± 0.0736 ,
1.718,1.7266 ± 0.0812,1.7208 ± 0.0820,1.7022 ± 0.0907 ,
2.148,2.1557 ± 0.1280,2.1463 ± 0.1297,2.1176 ± 0.1439 ,
2.577,2.5807 ± 0.1784,2.5657 ± 0.1807,2.5252 ± 0.2052 ,
3.007,3.0250 ± 0.2458,3.0067 ± 0.2516,2.9472 ± 0.2762 ,
3.436,3.4123 ± 0.3241,3.3952 ± 0.3306,3.3242 ± 0.3619 ,
4.295,4.2436 ± 0.4836,4.2008 ± 0.4904,4.0825 ± 0.5280 ,
5.154,5.1074 ± 0.6934,5.0545 ± 0.7140,4.9037 ± 0.7743 ,
6.013,5.8767 ± 0.9449,5.8025 ± 0.9697,5.6116 ± 1.0619 ,
6.872,6.7413 ± 1.2257,6.6490 ± 1.2419,6.4272 ± 1.3127 ,
,,,,
Simulated Lifetime Measurement Results, sigma_img = 5.0 mm to 25.0 mm,,,
\tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_samples = 5K, N_trials = 1000,
sim_lifetimes_5.0mm_to_25.0mm__0.0290ns_to_6.8720ns,,,,
,,,,
,,,,
,,,,
 ,,,,
\begin{tabular{c c c,,,,
\tau_{0,known (ns),sigma_img = 35.0 mm,sigma_img = 50.0 mm,
,,,,
0.029,0.0296 ± 0.0059,0.0299 ± 0.0086 ,,
0.072,0.0742 ± 0.0056,0.0748 ± 0.0083 ,,
0.143,0.1470 ± 0.0055,0.1480 ± 0.0079 ,,
0.215,0.2209 ± 0.0062,0.2226 ± 0.0089 ,,
0.286,0.2942 ± 0.0073,0.2946 ± 0.0095 ,,
0.358,0.3679 ± 0.0083,0.3649 ± 0.0111 ,,
0.43,0.4390 ± 0.0101,0.4357 ± 0.0131 ,,
0.687,0.6932 ± 0.0188,0.6873 ± 0.0246 ,,
0.859,0.8621 ± 0.0309,0.8530 ± 0.0379 ,,
1.074,1.0721 ± 0.0432,1.0581 ± 0.0531 ,,
1.289,1.2790 ± 0.0603,1.2571 ± 0.0748 ,,
1.503,1.4884 ± 0.0834,1.4639 ± 0.1003 ,,
1.718,1.6871 ± 0.1014,1.6529 ± 0.1215 ,,
2.148,2.0953 ± 0.1569,2.0381 ± 0.1819 ,,
2.577,2.4877 ± 0.2262,2.4094 ± 0.2577 ,,
3.007,2.8964 ± 0.2981,2.7962 ± 0.3409 ,,
3.436,3.2594 ± 0.3892,3.1447 ± 0.4555 ,,
4.295,4.0033 ± 0.5953,3.8272 ± 0.6821 ,,
5.154,4.7842 ± 0.8281,4.5347 ± 0.9387 ,,
6.013,5.4361 ± 1.1540,5.1376 ± 1.4534 ,,
6.872,6.1945 ± 1.3860,5.7834 ± 1.5259 ,,
,,,,
Simulated Lifetime Measurement Results, sigma_img = 35.0 mm to 50.0 mm,,,
\tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_samples = 5K, N_trials = 1000,
sim_lifetimes_35.0mm_to_50.0mm__0.0290ns_to_6.8720ns,,,,
,,,,
,,,,
,,,,
 ,,,,
,,,,
\tau_{0,known (ns),N_samples = 500,N_samples = 1000,N_samples = 5000
,,,,
0.029,0.0300 ± 0.0142,0.0296 ± 0.0098,0.0295 ± 0.0041 ,
0.072,0.0736 ± 0.0144,0.0746 ± 0.0099,0.0738 ± 0.0039 ,
0.143,0.1444 ± 0.0155,0.1475 ± 0.0100,0.1463 ± 0.0041 ,
0.215,0.2164 ± 0.0177,0.2220 ± 0.0119,0.2201 ± 0.0049 ,
0.286,0.2880 ± 0.0219,0.2959 ± 0.0150,0.2935 ± 0.0061 ,
0.358,0.3611 ± 0.0272,0.3725 ± 0.0185,0.3677 ± 0.0073 ,
0.43,0.4357 ± 0.0332,0.4500 ± 0.0233,0.4399 ± 0.0086 ,
0.687,0.7231 ± 0.0714,0.7352 ± 0.0451,0.6960 ± 0.0167 ,
0.859,0.9243 ± 0.1043,0.9196 ± 0.0636,0.8666 ± 0.0274 ,
1.074,1.1838 ± 0.1614,1.1456 ± 0.0962,1.0776 ± 0.0389 ,
1.289,1.4371 ± 0.2280,1.3469 ± 0.1284,1.2880 ± 0.0538 ,
1.503,1.7081 ± 0.3111,1.5868 ± 0.1791,1.4989 ± 0.0736 ,
1.718,1.9790 ± 0.4143,1.8015 ± 0.2258,1.7022 ± 0.0907 ,
2.148,2.5362 ± 0.7025,2.2457 ± 0.3547,2.1176 ± 0.1439 ,
2.577,3.0681 ± 1.0121,2.6874 ± 0.5352,2.5252 ± 0.2052 ,
3.007,3.7695 ± 1.7073,3.1308 ± 0.8451,2.9472 ± 0.2762 ,
3.436,4.3022 ± 2.1353,3.6650 ± 1.0767,3.3242 ± 0.3619 ,
4.295,6.0336 ± 3.8683,4.4276 ± 1.6359,4.0825 ± 0.5280 ,
5.154,7.6861 ± 5.4939,5.4942 ± 2.6923,4.9037 ± 0.7743 ,
6.013,9.2424 ± 6.9364,6.6701 ± 3.8876,5.6116 ± 1.0619 ,
6.872,11.4505 ± 8.7428,7.5749 ± 4.6503,6.4272 ± 1.3127 ,
,,,,
Simulated Lifetime Measurement Results, N_samples = 500 to 5K,,,
sigma_img = 25.0 mm, \tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_trials = 1000,
sim_lifetimes_500_to_5Ksamples__0.0290ns_to_6.8720ns,,,,
,,,,
,,,,
,,,,
 ,,,,
\begin{tabular{c c c,,,,
\tau_{0,known (ns),N_samples = 10000,N_samples = 50000,
,,,,
0.029,0.0293 ± 0.0027,0.0289 ± 0.0012 ,,
0.072,0.0730 ± 0.0029,0.0724 ± 0.0012 ,,
0.143,0.1454 ± 0.0028,0.1439 ± 0.0012 ,,
0.215,0.2185 ± 0.0035,0.2163 ± 0.0014 ,,
0.286,0.2912 ± 0.0040,0.2871 ± 0.0017 ,,
0.358,0.3634 ± 0.0049,0.3588 ± 0.0022 ,,
0.43,0.4349 ± 0.0062,0.4303 ± 0.0027 ,,
0.687,0.6904 ± 0.0122,0.6859 ± 0.0058 ,,
0.859,0.8599 ± 0.0189,0.8562 ± 0.0081 ,,
1.074,1.0730 ± 0.0274,1.0690 ± 0.0124 ,,
1.289,1.2825 ± 0.0376,1.2791 ± 0.0170 ,,
1.503,1.4925 ± 0.0501,1.4895 ± 0.0223 ,,
1.718,1.6976 ± 0.0663,1.6970 ± 0.0298 ,,
2.148,2.1113 ± 0.0975,2.1177 ± 0.0460 ,,
2.577,2.5185 ± 0.1343,2.5293 ± 0.0640 ,,
3.007,2.9292 ± 0.1933,2.9337 ± 0.0830 ,,
3.436,3.3267 ± 0.2488,3.3376 ± 0.1123 ,,
4.295,4.0994 ± 0.3752,4.1457 ± 0.1680 ,,
5.154,4.8874 ± 0.5469,4.9453 ± 0.2431 ,,
6.013,5.6760 ± 0.7411,5.7109 ± 0.3168 ,,
6.872,6.4187 ± 0.9624,6.4951 ± 0.3992 ,,
,,,,
Simulated Lifetime Measurement Results, N_samples = 10K to 50K,,,
sigma_img = 25.0 mm, \tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_trials = 1000,
sim_lifetimes_10K_to_50Ksamples__0.0290ns_to_6.8720ns,,,,


==> figures/data_tables_-_Copy.csv <==
# of Samples,sigma_img = 1.0 mm,sigma_img = 2.5 mm,sigma_img = 5.0 mm,,,,,,,
100,0.6307,0.1592,0.6317,0.1669,0.6391,0.1952,,0.252417948,0.264207694,0.30542951
250,0.8034,0.0975,0.8012,0.096,0.7985,0.1009,,0.121359223,0.11982027,0.126361929
500,0.9788,0.1053,0.9733,0.1026,0.9647,0.0976,,0.107580711,0.105414569,0.101171349
750,0.9637,0.0644,0.9596,0.065,0.9549,0.0667,,0.066825776,0.067736557,0.069850246
1000,0.9352,0.0535,0.9332,0.0542,0.9312,0.0551,,0.057207015,0.058079726,0.059170962
1250,0.9225,0.0468,0.9204,0.0463,0.9178,0.0471,,0.050731707,0.050304216,0.05131837
1500,0.9112,0.0432,0.9099,0.0435,0.9081,0.0437,,0.047410009,0.047807451,0.048122453
2000,0.8992,0.0373,0.8982,0.0377,0.8959,0.0377,,0.041481317,0.041972835,0.042080589
2500,0.8887,0.0319,0.8873,0.0318,0.8859,0.032,,0.035895128,0.035839062,0.036121458
3000,0.8849,0.029,0.8837,0.0289,0.8824,0.029,,0.032772065,0.032703406,0.032864914
4000,0.8777,0.0242,0.8766,0.0242,0.8753,0.0242,,0.027572063,0.027606662,0.027647664
5000,0.8741,0.0229,0.873,0.023,0.8723,0.0232,,0.026198375,0.026345934,0.026596354
7500,0.8674,0.0181,0.8662,0.0182,0.8655,0.0184,,0.020866959,0.021011314,0.021259388
10000,0.8651,0.0157,0.8643,0.0158,0.8637,0.0161,,0.018148191,0.01828069,0.018640732
12500,0.8637,0.0135,0.8628,0.0136,0.8623,0.0135,,0.015630427,0.015762633,0.015655804
15000,0.8617,0.0128,0.8611,0.0128,0.8606,0.013,,0.014854358,0.014864708,0.01510574
20000,0.8606,0.0106,0.8599,0.0105,0.8596,0.0106,,0.012316988,0.012210722,0.012331317
25000,0.8593,0.0098,0.8587,0.0099,0.8583,0.0099,,0.011404632,0.011529056,0.011534429
30000,0.8593,0.0088,0.8587,0.0088,0.8583,0.0089,,0.010240894,0.010248049,0.010369335
40000,0.8587,0.0077,0.8582,0.0077,0.8578,0.0078,,0.008967043,0.008972268,0.009093029
50000,0.8584,0.007,0.8578,0.007,0.8575,0.007,,0.008154706,0.00816041,0.008163265
Simulated Lifetime Measurement Results, sigma_img = 1.0 mm to 5.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K ,,,,,,,
Values are given in ns,,,,,,,,,,
sim_lifetimes_1.0mm_to_5.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 7.5 mm,sigma_img = 10.0 mm,sigma_img = 12.5 mm,,,,,,,
100,0.6577,0.2344,0.6902,0.2711,0.7232,0.2942,,0.356393492,0.3927847,0.406803097
250,0.7937,0.1014,0.7889,0.1034,0.7842,0.1053,,0.127756079,0.131068576,0.13427697
500,0.9604,0.0984,0.9522,0.0959,0.9471,0.096,,0.102457309,0.100714136,0.101362053
750,0.9503,0.0677,0.9486,0.0696,0.9438,0.0708,,0.071240661,0.073371284,0.075015893
1000,0.9291,0.0556,0.9262,0.0563,0.9254,0.057,,0.059842859,0.060786007,0.061594986
1250,0.9163,0.0478,0.915,0.0489,0.9128,0.0493,,0.052166321,0.053442623,0.054009641
1500,0.9064,0.0436,0.9046,0.0441,0.9032,0.0453,,0.048102383,0.048750829,0.050155004
2000,0.8956,0.0381,0.8932,0.0383,0.8929,0.0386,,0.042541313,0.042879534,0.043229925
2500,0.8848,0.032,0.8833,0.0324,0.8826,0.0329,,0.036166365,0.036680629,0.037276229
3000,0.8806,0.0293,0.88,0.0302,0.8796,0.0304,,0.033272769,0.034318182,0.034561164
4000,0.8746,0.0247,0.8738,0.0254,0.8729,0.0255,,0.028241482,0.029068437,0.029212968
5000,0.8717,0.0236,0.8707,0.0237,0.8704,0.0243,,0.027073534,0.027219479,0.027918199
7500,0.865,0.0186,0.8645,0.0188,0.8638,0.019,,0.02150289,0.021746674,0.021995832
10000,0.8632,0.0164,0.8628,0.0165,0.8625,0.0171,,0.018999073,0.019123783,0.019826087
12500,0.8619,0.0137,0.8616,0.0138,0.8612,0.0138,,0.015895115,0.016016713,0.016024152
15000,0.8602,0.0132,0.8599,0.0135,0.8596,0.0137,,0.015345269,0.0156995,0.015937645
20000,0.8592,0.0108,0.859,0.0109,0.8588,0.0111,,0.012569832,0.012689173,0.012925012
25000,0.8581,0.01,0.8578,0.0102,0.8577,0.0104,,0.011653653,0.011890884,0.012125452
30000,0.8581,0.009,0.8579,0.0092,0.8578,0.0093,,0.010488288,0.010723861,0.010841688
40000,0.8576,0.0079,0.8574,0.008,0.8573,0.0081,,0.009211754,0.009330534,0.009448268
50000,0.8573,0.0071,0.8571,0.0072,0.8569,0.0073,,0.008281815,0.00840042,0.00851908
Simulated Lifetime Measurement Results, sigma_img = 7.5 mm to 12.5 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_7.5mm_to_12.5mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 15.0 mm,sigma_img = 20.0 mm,sigma_img = 25.0 mm,,,,,,,
100,0.7789,0.3088,0.8762,0.2816,0.9166,0.26,,0.396456541,0.321387811,0.283656993
250,0.7789,0.1056,0.7703,0.1144,0.7648,0.1262,,0.135575812,0.148513566,0.16501046
500,0.9405,0.0972,0.9326,0.1027,0.9243,0.1043,,0.103349282,0.110122239,0.112842151
750,0.9447,0.0756,0.9387,0.0771,0.937,0.0833,,0.080025405,0.082134867,0.088900747
1000,0.9237,0.0586,0.9222,0.0616,0.9196,0.0636,,0.063440511,0.06679679,0.069160505
1250,0.912,0.0508,0.9096,0.0532,0.9065,0.0564,,0.055701754,0.058487247,0.062217319
1500,0.9017,0.0453,0.8996,0.048,0.8962,0.0491,,0.050238439,0.053357048,0.054786878
2000,0.8912,0.0395,0.8885,0.0403,0.8868,0.0427,,0.044322262,0.045357344,0.048150654
2500,0.8819,0.0336,0.8803,0.0351,0.8776,0.036,,0.038099558,0.039872771,0.041020966
3000,0.8781,0.0311,0.8761,0.0327,0.8744,0.0343,,0.035417378,0.037324506,0.039226898
4000,0.8721,0.0258,0.8708,0.0271,0.8689,0.0283,,0.029583763,0.031120808,0.032569916
5000,0.8697,0.025,0.8679,0.0259,0.8666,0.0274,,0.028745544,0.029842148,0.031617817
7500,0.8632,0.0192,0.862,0.0203,0.8608,0.0214,,0.022242817,0.023549884,0.024860595
10000,0.8619,0.0173,0.8611,0.0178,0.8599,0.0189,,0.020071934,0.020671234,0.0219793
12500,0.8607,0.0142,0.86,0.0146,0.8592,0.0154,,0.016498199,0.016976744,0.01792365
15000,0.8592,0.0138,0.8588,0.0143,0.8578,0.0152,,0.016061453,0.016651141,0.017719748
20000,0.8585,0.0113,0.858,0.0118,0.8574,0.0124,,0.013162493,0.013752914,0.014462328
25000,0.8575,0.0105,0.857,0.0108,0.8566,0.0115,,0.012244898,0.0126021,0.013425169
30000,0.8576,0.0095,0.8571,0.01,0.8567,0.0106,,0.011077425,0.01166725,0.012373059
40000,0.8571,0.0082,0.8567,0.0085,0.8564,0.0089,,0.009567145,0.009921793,0.01039234
50000,0.8568,0.0074,0.8565,0.0077,0.8562,0.0081,,0.008636788,0.008990076,0.009460406
Simulated Lifetime Measurement Results, sigma_img = 15.0 mm to 25.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_15.0mm_to_25.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 30.0 mm,sigma_img = 35.0 mm,sigma_img = 40.0 mm,,,,,,,
100,0.9292,0.2802,0.9403,0.3105,0.9518,0.3406,,0.30154972,0.330213762,0.357848287
250,0.7596,0.1359,0.7543,0.1462,0.7508,0.16,,0.178909953,0.193822087,0.21310602
500,0.9201,0.1121,0.9192,0.1203,0.9173,0.1336,,0.121834583,0.130874674,0.145644827
750,0.9367,0.0886,0.9361,0.0939,0.9373,0.0994,,0.094587381,0.100309796,0.106049291
1000,0.9171,0.0677,0.9138,0.0714,0.9094,0.0765,,0.073819649,0.078135259,0.084121399
1250,0.9031,0.0591,0.9012,0.0631,0.8965,0.0679,,0.065441258,0.070017754,0.075738985
1500,0.8937,0.0527,0.89,0.0558,0.886,0.0601,,0.058968334,0.062696629,0.067832957
2000,0.884,0.0451,0.8815,0.0474,0.8778,0.0508,,0.0510181,0.05377198,0.057871953
2500,0.8757,0.0388,0.8734,0.0411,0.8695,0.0451,,0.044307411,0.047057477,0.05186889
3000,0.8715,0.0363,0.8684,0.0384,0.8649,0.0417,,0.041652324,0.044219254,0.048213666
4000,0.8666,0.0304,0.864,0.0325,0.8608,0.0345,,0.035079622,0.037615741,0.040078996
5000,0.8644,0.0291,0.8621,0.0309,0.8598,0.0326,,0.03366497,0.03584271,0.037915794
7500,0.8593,0.0225,0.8575,0.0238,0.8552,0.0253,,0.026184103,0.027755102,0.029583723
10000,0.8589,0.0202,0.8576,0.0216,0.8557,0.0228,,0.023518454,0.025186567,0.026644852
12500,0.8582,0.0163,0.857,0.0175,0.8558,0.0188,,0.018993242,0.02042007,0.021967749
15000,0.8568,0.016,0.8559,0.0172,0.8548,0.0186,,0.018674136,0.020095806,0.021759476
20000,0.8568,0.0131,0.8561,0.014,0.8551,0.0152,,0.015289449,0.01635323,0.017775699
25000,0.856,0.0123,0.8553,0.0132,0.8547,0.0143,,0.014369159,0.015433181,0.016731017
30000,0.8561,0.0113,0.8554,0.0121,0.8545,0.0129,,0.013199393,0.014145429,0.015096548
40000,0.856,0.0095,0.8556,0.01,0.855,0.0107,,0.011098131,0.011687705,0.01251462
50000,0.8558,0.0085,0.8554,0.009,0.8549,0.0096,,0.009932227,0.010521394,0.011229384
Simulated Lifetime Measurement Results, sigma_img = 30.0 mm to 40.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_30.0mm_to_40.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 45.0 mm,sigma_img = 50.0 mm,sigma_img = 55.0 mm,,,,,,,
100,0.9661,0.3797,0.9812,0.4264,0.9973,0.4812,,0.393023497,0.434569914,0.482502757
250,0.7578,0.1861,0.7674,0.225,0.7853,0.2658,,0.245579309,0.293197811,0.338469375
500,0.9235,0.1526,0.9364,0.1752,0.9505,0.2019,,0.165240931,0.18709953,0.212414519
750,0.9354,0.103,0.9352,0.1109,0.9303,0.1224,,0.110113321,0.11858426,0.131570461
1000,0.9076,0.082,0.9005,0.0884,0.8942,0.097,,0.090348171,0.098167685,0.108476851
1250,0.8926,0.0743,0.8862,0.0786,0.8794,0.0843,,0.083239973,0.088693297,0.095860814
1500,0.8802,0.0637,0.8744,0.0683,0.8667,0.0726,,0.072369916,0.078110704,0.083766009
2000,0.8729,0.0538,0.8672,0.0586,0.8596,0.0618,,0.061633635,0.067573801,0.071893904
2500,0.8653,0.0476,0.8601,0.0514,0.8548,0.0559,,0.055009823,0.059760493,0.065395414
3000,0.8613,0.0443,0.8561,0.0486,0.851,0.0525,,0.051433879,0.056769069,0.061692127
4000,0.8572,0.0372,0.8535,0.04,0.8483,0.0422,,0.043397107,0.046865847,0.049746552
5000,0.8568,0.0348,0.853,0.0379,0.8482,0.0406,,0.040616246,0.044431419,0.047866069
7500,0.8525,0.0271,0.8497,0.029,0.8462,0.0313,,0.031788856,0.034129693,0.036988892
10000,0.8539,0.0245,0.8512,0.0268,0.8483,0.0292,,0.028691884,0.031484962,0.034421785
12500,0.8542,0.0201,0.8522,0.0217,0.8496,0.0235,,0.023530789,0.025463506,0.027660075
15000,0.8535,0.0201,0.8513,0.0211,0.8494,0.0225,,0.023550088,0.024785622,0.026489287
20000,0.8543,0.0164,0.8527,0.0175,0.8509,0.019,,0.019197003,0.020523044,0.022329298
25000,0.8536,0.0154,0.8526,0.0167,0.851,0.0181,,0.018041237,0.019587145,0.021269095
30000,0.8537,0.0139,0.8528,0.015,0.8516,0.0163,,0.016282066,0.017589118,0.019140442
40000,0.8545,0.0116,0.8537,0.0126,0.853,0.0137,,0.01357519,0.014759283,0.016060961
50000,0.8544,0.0104,0.8537,0.0112,0.8528,0.0121,,0.012172285,0.013119363,0.014188555
Simulated Lifetime Measurement Results, sigma_img = 45.0 mm to 55.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_45.0mm_to_55.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 60.0 mm,sigma_img = 65.0 mm,,,,,,,,
100,1.014,0.5334,1.0317,0.5894,,,,0.526035503,0.571290104,
250,0.8275,0.3685,0.8726,0.4793,,,,0.445317221,0.54927802,
500,0.9635,0.2193,0.9884,0.2453,,,,0.22760768,0.248178875,
750,0.9266,0.1324,0.9209,0.1427,,,,0.142887978,0.154957107,
1000,0.8869,0.1014,0.8762,0.1071,,,,0.114330815,0.122232367,
1250,0.8706,0.0903,0.8648,0.098,,,,0.103721571,0.113320999,
1500,0.8597,0.077,0.8491,0.0818,,,,0.089566128,0.096337298,
2000,0.8513,0.0658,0.8429,0.0705,,,,0.077293551,0.083639815,
2500,0.8475,0.0602,0.8409,0.0654,,,,0.071032448,0.077773814,
3000,0.8444,0.0554,0.8371,0.0595,,,,0.065608716,0.071078724,
4000,0.8428,0.0454,0.8365,0.0493,,,,0.053868059,0.058936043,
5000,0.8432,0.044,0.8372,0.0468,,,,0.052182163,0.055900621,
7500,0.842,0.0337,0.838,0.0364,,,,0.040023753,0.043436754,
10000,0.8449,0.0309,0.8414,0.0326,,,,0.036572375,0.038744949,
12500,0.8473,0.0256,0.8442,0.0278,,,,0.03021362,0.032930585,
15000,0.8469,0.0245,0.8443,0.0262,,,,0.028929035,0.031031624,
20000,0.8487,0.0206,0.8465,0.0223,,,,0.024272417,0.026343768,
25000,0.8494,0.0196,0.8479,0.021,,,,0.023075112,0.024767072,
30000,0.8501,0.0177,0.8486,0.0192,,,,0.02082108,0.022625501,
40000,0.8521,0.0149,0.8514,0.016,,,,0.017486211,0.018792577,
50000,0.852,0.0133,0.8518,0.0144,,,,0.015610329,0.016905377,
Simulated Lifetime Measurement Results, sigma_img = 60.0 mm to 65.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_60.0mm_to_65.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
# of Samples,sigma_img = 70.0 mm,sigma_img = 75.0 mm,,,,,,,,
100,1.0468,0.6484,1.0468,0.6785,,,,0.61941154,0.648165839,
250,0.9376,0.6018,1.0284,0.716,,,,0.641851536,0.696227149,
500,1.006,0.258,1.0345,0.298,,,,0.256461233,0.288061866,
750,0.9183,0.1556,0.9181,0.1727,,,,0.169443537,0.188105871,
1000,0.8691,0.121,0.8605,0.1245,,,,0.139224485,0.144683324,
1250,0.856,0.1045,0.8493,0.1129,,,,0.122079439,0.132933004,
1500,0.8377,0.0891,0.8258,0.096,,,,0.10636266,0.116250908,
2000,0.8354,0.0763,0.8268,0.0801,,,,0.091333493,0.096879536,
2500,0.8313,0.07,0.8239,0.0729,,,,0.084205461,0.088481612,
3000,0.8301,0.0634,0.8221,0.0674,,,,0.07637634,0.08198516,
4000,0.8296,0.0523,0.8214,0.0565,,,,0.06304243,0.068785001,
5000,0.8311,0.05,0.8237,0.0537,,,,0.060161232,0.065193638,
7500,0.8323,0.0389,0.8263,0.0415,,,,0.046737955,0.05022389,
10000,0.8373,0.0356,0.8331,0.0386,,,,0.042517616,0.046332973,
12500,0.841,0.03,0.838,0.0321,,,,0.035671819,0.038305489,
15000,0.8415,0.0284,0.8397,0.0304,,,,0.033749257,0.036203406,
20000,0.8447,0.0241,0.8444,0.026,,,,0.028530839,0.030791094,
25000,0.8471,0.0223,0.8464,0.0242,,,,0.026325109,0.028591682,
30000,0.8484,0.0209,0.8482,0.0225,,,,0.024634606,0.026526763,
40000,0.8514,0.0176,0.8512,0.0191,,,,0.020671835,0.02243891,
50000,0.8518,0.0157,0.8519,0.0171,,,,0.018431557,0.020072778,
Simulated Lifetime Measurement Results, sigma_img = 70.0 mm to 75.0 mm,,,,,,,,,
tau_0 = 0.859 ns, beta = 0.3c, N_trials = 1000, N_samples = 100 to 50K,,,,,,,
sim_lifetimes_70.0mm_to_75.0mm__100_to_50Ksamples,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
 ,,,,,,,,,,
,,,,,,,,,,
\tau_{0,known (ns),sigma_img = 5.0 mm,sigma_img = 10.0 mm,sigma_img = 25.0 mm,,,,,,
,,,,,,,,,,
0.029,0.0291,0.0008,0.0292,0.0016,0.0295,0.0041,,0.027491409,0.054794521,0.138983051
0.072,0.0728,0.0013,0.073,0.0018,0.0738,0.0039,,0.017857143,0.024657534,0.052845528
0.143,0.1452,0.0023,0.1454,0.0026,0.1463,0.0041,,0.01584022,0.017881706,0.028024607
0.215,0.2191,0.0035,0.2193,0.0038,0.2201,0.0049,,0.015974441,0.017327861,0.022262608
0.286,0.2926,0.0048,0.2927,0.005,0.2935,0.0061,,0.016404648,0.017082337,0.020783646
0.358,0.3675,0.0061,0.3673,0.0063,0.3677,0.0073,,0.016598639,0.017152192,0.019853141
0.43,0.4408,0.0073,0.4408,0.0076,0.4399,0.0086,,0.016560799,0.017241379,0.019549898
0.687,0.6996,0.0144,0.6985,0.0145,0.696,0.0167,,0.02058319,0.020758769,0.023994253
0.859,0.8723,0.0232,0.8707,0.0237,0.8666,0.0274,,0.026596354,0.027219479,0.031617817
1.074,1.0867,0.0336,1.0848,0.0341,1.0776,0.0389,,0.030919297,0.031434366,0.036098738
1.289,1.3011,0.0463,1.2977,0.0479,1.288,0.0538,,0.035585274,0.036911459,0.041770186
1.503,1.5151,0.0633,1.5117,0.0655,1.4989,0.0736,,0.041779421,0.043328703,0.049102675
1.718,1.7266,0.0812,1.7208,0.082,1.7022,0.0907,,0.047028843,0.047652255,0.053283985
2.148,2.1557,0.128,2.1463,0.1297,2.1176,0.1439,,0.059377464,0.060429576,0.067954288
2.577,2.5807,0.1784,2.5657,0.1807,2.5252,0.2052,,0.069128531,0.070429123,0.08126089
3.007,3.025,0.2458,3.0067,0.2516,2.9472,0.2762,,0.081256198,0.083679782,0.093716069
3.436,3.4123,0.3241,3.3952,0.3306,3.3242,0.3619,,0.094979926,0.097372762,0.108868299
4.295,4.2436,0.4836,4.2008,0.4904,4.0825,0.528,,0.113959845,0.116739669,0.129332517
5.154,5.1074,0.6934,5.0545,0.714,4.9037,0.7743,,0.135763794,0.141260263,0.157901177
6.013,5.8767,0.9449,5.8025,0.9697,5.6116,1.0619,,0.160787517,0.167117622,0.189233017
6.872,6.7413,1.2257,6.649,1.2419,6.4272,1.3127,,0.18181953,0.186779967,0.204241349
,,,,,,,,,,
Simulated Lifetime Measurement Results, sigma_img = 5.0 mm to 25.0 mm,,,,,,,,,
\tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_samples = 5K, N_trials = 1000,,,,,,,
sim_lifetimes_5.0mm_to_25.0mm__0.0290ns_to_6.8720ns,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
 ,,,,,,,,,,
\begin{tabular{c c c,,,,,,,,,,
\tau_{0,known (ns),sigma_img = 35.0 mm,sigma_img = 50.0 mm,,,,,,,
,,,,,,,,,,
0.029,0.0296,0.0059,0.0299,0.0086,,,,0.199324324,0.287625418,
0.072,0.0742,0.0056,0.0748,0.0083,,,,0.075471698,0.110962567,
0.143,0.147,0.0055,0.148,0.0079,,,,0.037414966,0.053378378,
0.215,0.2209,0.0062,0.2226,0.0089,,,,0.028066999,0.039982031,
0.286,0.2942,0.0073,0.2946,0.0095,,,,0.024813052,0.032247115,
0.358,0.3679,0.0083,0.3649,0.0111,,,,0.022560478,0.030419293,
0.43,0.439,0.0101,0.4357,0.0131,,,,0.023006834,0.03006656,
0.687,0.6932,0.0188,0.6873,0.0246,,,,0.0271206,0.03579223,
0.859,0.8621,0.0309,0.853,0.0379,,,,0.03584271,0.044431419,
1.074,1.0721,0.0432,1.0581,0.0531,,,,0.040294749,0.050184293,
1.289,1.279,0.0603,1.2571,0.0748,,,,0.047146208,0.059502028,
1.503,1.4884,0.0834,1.4639,0.1003,,,,0.056033324,0.068515609,
1.718,1.6871,0.1014,1.6529,0.1215,,,,0.060103136,0.073507169,
2.148,2.0953,0.1569,2.0381,0.1819,,,,0.074881878,0.089249791,
2.577,2.4877,0.2262,2.4094,0.2577,,,,0.090927363,0.106956089,
3.007,2.8964,0.2981,2.7962,0.3409,,,,0.102920867,0.121915457,
3.436,3.2594,0.3892,3.1447,0.4555,,,,0.11940848,0.144846885,
4.295,4.0033,0.5953,3.8272,0.6821,,,,0.148702321,0.178224289,
5.154,4.7842,0.8281,4.5347,0.9387,,,,0.17309059,0.207003771,
6.013,5.4361,1.154,5.1376,1.4534,,,,0.212284542,0.282894737,
6.872,6.1945,1.386,5.7834,1.5259,,,,0.223746872,0.263841339,
,,,,,,,,,,
Simulated Lifetime Measurement Results, sigma_img = 35.0 mm to 50.0 mm,,,,,,,,,
\tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_samples = 5K, N_trials = 1000,,,,,,,
sim_lifetimes_35.0mm_to_50.0mm__0.0290ns_to_6.8720ns,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
 ,,,,,,,,,,
,,,,,,,,,,
\tau_{0,known (ns),N_samples = 500,N_samples = 1000,N_samples = 5000,,,,,,
,,,,,,,,,,
0.029,0.03,0.0142,0.0296,0.0098,0.0295,0.0041,,0.473333333,0.331081081,0.138983051
0.072,0.0736,0.0144,0.0746,0.0099,0.0738,0.0039,,0.195652174,0.132707775,0.052845528
0.143,0.1444,0.0155,0.1475,0.01,0.1463,0.0041,,0.10734072,0.06779661,0.028024607
0.215,0.2164,0.0177,0.222,0.0119,0.2201,0.0049,,0.081792976,0.053603604,0.022262608
0.286,0.288,0.0219,0.2959,0.015,0.2935,0.0061,,0.076041667,0.050692802,0.020783646
0.358,0.3611,0.0272,0.3725,0.0185,0.3677,0.0073,,0.075325395,0.04966443,0.019853141
0.43,0.4357,0.0332,0.45,0.0233,0.4399,0.0086,,0.07619922,0.051777778,0.019549898
0.687,0.7231,0.0714,0.7352,0.0451,0.696,0.0167,,0.09874153,0.061343852,0.023994253
0.859,0.9243,0.1043,0.9196,0.0636,0.8666,0.0274,,0.112842151,0.069160505,0.031617817
1.074,1.1838,0.1614,1.1456,0.0962,1.0776,0.0389,,0.136340598,0.083973464,0.036098738
1.289,1.4371,0.228,1.3469,0.1284,1.288,0.0538,,0.158652843,0.095330017,0.041770186
1.503,1.7081,0.3111,1.5868,0.1791,1.4989,0.0736,,0.182132194,0.112868666,0.049102675
1.718,1.979,0.4143,1.8015,0.2258,1.7022,0.0907,,0.209348156,0.125339994,0.053283985
2.148,2.5362,0.7025,2.2457,0.3547,2.1176,0.1439,,0.276989196,0.157946297,0.067954288
2.577,3.0681,1.0121,2.6874,0.5352,2.5252,0.2052,,0.329878426,0.199151596,0.08126089
3.007,3.7695,1.7073,3.1308,0.8451,2.9472,0.2762,,0.452924791,0.269931008,0.093716069
3.436,4.3022,2.1353,3.665,1.0767,3.3242,0.3619,,0.49632746,0.29377899,0.108868299
4.295,6.0336,3.8683,4.4276,1.6359,4.0825,0.528,,0.641126359,0.369477821,0.129332517
5.154,7.6861,5.4939,5.4942,2.6923,4.9037,0.7743,,0.714783831,0.490025845,0.157901177
6.013,9.2424,6.9364,6.6701,3.8876,5.6116,1.0619,,0.750497706,0.582839837,0.189233017
6.872,11.4505,8.7428,7.5749,4.6503,6.4272,1.3127,,0.763529977,0.613909095,0.204241349
,,,,,,,,,,
Simulated Lifetime Measurement Results, N_samples = 500 to 5K,,,,,,,,,
sigma_img = 25.0 mm, \tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_trials = 1000,,,,,,,
sim_lifetimes_500_to_5Ksamples__0.0290ns_to_6.8720ns,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
 ,,,,,,,,,,
\begin{tabular{c c c,,,,,,,,,,
\tau_{0,known (ns),N_samples = 10000,N_samples = 50000,,,,,,,
,,,,,,,,,,
0.029,0.0293,0.0027,0.0289,0.0012,,,,0.092150171,0.041522491,
0.072,0.073,0.0029,0.0724,0.0012,,,,0.039726027,0.016574586,
0.143,0.1454,0.0028,0.1439,0.0012,,,,0.019257221,0.008339124,
0.215,0.2185,0.0035,0.2163,0.0014,,,,0.016018307,0.006472492,
0.286,0.2912,0.004,0.2871,0.0017,,,,0.013736264,0.005921282,
0.358,0.3634,0.0049,0.3588,0.0022,,,,0.013483764,0.00613155,
0.43,0.4349,0.0062,0.4303,0.0027,,,,0.014256151,0.006274692,
0.687,0.6904,0.0122,0.6859,0.0058,,,,0.017670915,0.008456043,
0.859,0.8599,0.0189,0.8562,0.0081,,,,0.0219793,0.009460406,
1.074,1.073,0.0274,1.069,0.0124,,,,0.025535881,0.011599626,
1.289,1.2825,0.0376,1.2791,0.017,,,,0.029317739,0.013290595,
1.503,1.4925,0.0501,1.4895,0.0223,,,,0.033567839,0.014971467,
1.718,1.6976,0.0663,1.697,0.0298,,,,0.039055137,0.017560401,
2.148,2.1113,0.0975,2.1177,0.046,,,,0.046180079,0.021721679,
2.577,2.5185,0.1343,2.5293,0.064,,,,0.053325392,0.025303444,
3.007,2.9292,0.1933,2.9337,0.083,,,,0.065990714,0.028291918,
3.436,3.3267,0.2488,3.3376,0.1123,,,,0.07478883,0.033646932,
4.295,4.0994,0.3752,4.1457,0.168,,,,0.091525589,0.040523916,
5.154,4.8874,0.5469,4.9453,0.2431,,,,0.111899988,0.049157786,
6.013,5.676,0.7411,5.7109,0.3168,,,,0.130567301,0.055472868,
6.872,6.4187,0.9624,6.4951,0.3992,,,,0.149936903,0.061461717,
,,,,,,,,,,
Simulated Lifetime Measurement Results, N_samples = 10K to 50K,,,,,,,,,
sigma_img = 25.0 mm, \tau_{0 = 0.029 ns to 6.872 ns, beta = 0.3c, N_trials = 1000,,,,,,,
sim_lifetimes_10K_to_50Ksamples__0.0290ns_to_6.8720ns,,,,,,,,,,

